Strawberry Robotic Operation Interface: An Open-Source Device for Collecting Dexterous Manipulation Data in Robotic Strawberry Farming

The strawberry farming is labor-intensive, particularly in tasks requiring dexterous manipulation such as picking occluded strawberries. To address this challenge, we present the Strawberry Robotic Operation Interface (SROI), an open-source device designed for collecting dexterous manipulation data in robotic strawberry farming. The SROI features a handheld unit with a modular end effector, a stereo robotic camera, enabling the easy collection of demonstration data in field environments. A data post-processing pipeline is introduced to extract spatial trajectories and gripper states from the collected data. Additionally, we release an open-source dataset of strawberry picking demonstrations to facilitate research in dexterous robotic manipulation. The SROI represents a step toward automating complex strawberry farming tasks, reducing reliance on manual labor.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> figures/pose_evaluation/sample_traj_results/figures/ape.txt <==
--------------------------------------------------------------------------------
Loaded 1353 poses from: Arm_traj.txt
Loaded 1353 poses from: SLAM_traj.txt
--------------------------------------------------------------------------------
Aligning using Umeyama's method...
Rotation of alignment:
[[ 0.99998135 -0.0018542   0.00581906]
 [ 0.00146287  0.99778215  0.06654802]
 [-0.00592955 -0.06653826  0.99776626]]
Translation of alignment:
[-0.00036049  0.00026306 -0.00271418]
Scale correction: 1.0
--------------------------------------------------------------------------------
Compared 1353 absolute pose pairs.
Calculating APE for translation part pose relation...
--------------------------------------------------------------------------------
APE w.r.t. translation part (m)
(with SE(3) Umeyama alignment)

       max	0.021581
      mean	0.005850
    median	0.003981
       min	0.000639
      rmse	0.007478
       sse	0.075665
       std	0.004659

--------------------------------------------------------------------------------



==> figures/pose_evaluation/sample_traj_results/figures/rpe.txt <==
--------------------------------------------------------------------------------
Loaded 1353 poses from: Arm_traj.txt
Loaded 1353 poses from: SLAM_traj.txt
--------------------------------------------------------------------------------
Aligning using Umeyama's method...
Rotation of alignment:
[[ 0.99998135 -0.0018542   0.00581906]
 [ 0.00146287  0.99778215  0.06654802]
 [-0.00592955 -0.06653826  0.99776626]]
Translation of alignment:
[-0.00036049  0.00026306 -0.00271418]
Scale correction: 1.0
--------------------------------------------------------------------------------
Found 1352 pairs with delta 1 (frames) among 1353 poses using consecutive pairs.
Compared 1352 relative pose pairs, delta = 1 (frames) with consecutive pairs.
Calculating RPE for translation part pose relation...
--------------------------------------------------------------------------------
RPE w.r.t. translation part (m)
for delta = 1 (frames) using consecutive pairs
(with SE(3) Umeyama alignment)

       max	0.006236
      mean	0.000827
    median	0.000523
       min	0.000020
      rmse	0.001182
       sse	0.001890
       std	0.000845

--------------------------------------------------------------------------------
Plotting results... 


